Square cylinder in the interface of two different-velocity streams

We investigate the incompressible flow past a square cylinder immersed in the wake of an upstream nearby splitter plate separating two streams of different velocity. The bottom stream Reynolds number, based on the square side, $Re_B=56$ is kept constant while the top-to-bottom Reynolds numbers ratio $R\equiv Re_T/Re_B$ is increased in the range $R\in[1,6.5]$, corresponding to a coupled variation of the bulk Reynolds number $Re\equiv(Re_T+Re_B)/2\in[56,210]$ and an {\it equivalent} nondimensional shear parameter $K\equiv2(R-1)/(R+1)\in[0,1.4667]$. The onset of vortex-shedding, at $R=2.1\pm0.1$ (corresponding to $Re=86.8\pm2.8$, $K=0.71\pm0.04$), is pushed to higher $Re$ as compared to the square cylinder in the classic configuration. The advent of three-dimensionality is triggered by a mode-C-type instability at $R\simeq3.1$ ($Re\simeq115$, $K\simeq1.02$) with wavelength $\lambda_z\simeq2.4$, much as reported for open circular rings and square cylinders placed at an incidence. The resulting solution is period-doubled and exhibits a triad of spanwise symmetries: a mirror reflection and two spatiotemporal symmetries involving the evolution by half a period (two vortex-shedding cycles) followed by either specular reflection or a half-wavelength shift. The path towards spatio-temporal chaos is initiated thereafter with a modulational period-doubling tertiary bifurcation at $R\in(3.4,3.8)$ that also doubles the spanwise periodicity. The ensuing nonlinear solution repeats only after four vortex shedding periods and retains only a spatiotemporal invariance consisting in the evolution by half a period (two vortex-shedding cycles) followed by mirror reflection about a streamwise-cross-stream plane. At slighlty higher values of $R\geq4$, the flow has become spatio-temporally chaotic, but the main features of mode C are still clearly distinguishable.

==> biblio.txt <==
### SQUARE CYLINDER

@article{ ISI:000260583600005,
Author = {Tong, X. H. and Luo, S. C. and Khoo, B. C.},
Title = {{Transition phenomena in the wake of an inclined square cylinder}},
Journal = {{JOURNAL OF FLUIDS AND STRUCTURES}},
Year = {{2008}},
Volume = {{24}},
Number = {{7}},
Pages = {{994-1005}},
Month = {{OCT}},
Abstract = {{The division of flow regimes in a square cylinder wake at various angles
   of attack (a) is studied. This study provides evidence of the existence
   of modes A and B instabilities in the wake of an inclined square
   cylinder. The critical Reynolds numbers for the inception of these
   instability modes were identified through the determination of
   discontinuities in the Strouhal number versus Reynolds number curves.
   The spectra and time traces of wake streamwise velocity were observed to
   display three distinct patterns in different flow regimes. Streamwise
   vortices with different wavelengths at various Reynolds numbers were
   visualized. A PIV technique was employed to quantitatively measure the
   parameters of wake vortices. The wavelengths of the streamwise vortices
   in the modes A and B regimes were measured by using the auto-correlation
   method. From the present investigation, the square cylinder wake at
   various angles of attack undergoes a similar transition path to that of
   a circular cylinder, although various quantitative parameters measured
   which include the critical Reynolds numbers, spanwise wavelength of
   secondary vortices, and the circulation and vorticity of wake vortices
   all show an a dependence. (c) 2008 Elsevier Ltd. All rights reserved.}},
DOI = {{10.1016/j.jfluidstructs.2008.03.004}},
ISSN = {{0889-9746}},
ResearcherID-Numbers = {{LUO, Siao Chung/B-8243-2009}},
Unique-ID = {{ISI:000260583600005}},
}

@article{ ISI:000244959100004,
Author = {Luo, S. C. and Tong, X. H. and Khoo, B. C.},
Title = {{Transition phenomena in the wake of a square cylinder}},
Journal = {{JOURNAL OF FLUIDS AND STRUCTURES}},
Year = {{2007}},
Volume = {{23}},
Number = {{2}},
Pages = {{227-248}},
Month = {{FEB}},
Abstract = {{The transition phenomena in the wake of a square cylinder were
   investigated. The existence of mode A and mode B instabilities in the
   wake of a square cylinder was demonstrated. The critical Reynolds
   numbers for the inception of these instability modes were identified
   through the determination of discontinuities in the St-Re curves, and
   were found to have mean values of 160 and 204 for the onset of mode A
   and B instabilities, respectively. The spectra and time traces of the
   wake streamwise velocity component were found to display three distinct
   patterns in laminar, mode A and mode B flow regimes. Streamwise vortices
   with different wavelength at various Reynolds numbers were observed
   through different measures. The symmetries and evolution of the
   secondary vortices were observed using laser-induced-fluorescent dye. It
   was found that, just like the case of a circular cylinder, the secondary
   vortices from the top and bottom rows were out-of-phase with each other
   in the mode A regime, but in-phase with each other in the mode B regime.
   From the flow visualization, it was qualitatively proven that there is
   stronger interaction between braid regions in the mode B regime. At the
   same time, analysis of PIV measurements quantitatively demonstrated the
   presence of the stronger cross flow in mode B regime when compared to
   the mode A regime. It suggests that the in-phase symmetry of the mode B
   instability is the result of strong interaction between the top and
   bottom vortex rows. It was also observed that although the vorticity of
   the secondary vortices in the mode A regime was smaller, its circulation
   was more than twice that of mode B instability. Compared to primary
   vortices, the circulations of both mode A and mode B vortices were much
   smaller, which indicates that the secondary vortices most likely
   originate from the primary vortices. The wavelengths of the streamwise
   vortices in the mode A and B regimes were measured using the
   auto-correlation method, and were found to be 5.1 (+/- 0.1)D, 1.3 (+/-
   0.1)D, and 1.1 (+/- 0.1)D at Re = 183 (mode A), 228 and 377 (both mode
   B), respectively. From the present investigation, mode A instability was
   likely to be due to the joint-effects of the deformation of primary
   vortex cores and the stretching of vortex sheets in the braid region. On
   the other hand, mode B instability was thought to originate from the
   ``imprinting{''} process. (c) 2006 Elsevier Ltd. All rights reserved.}},
DOI = {{10.1016/j.jfluidstructs.2006.08.012}},
ISSN = {{0889-9746}},
ResearcherID-Numbers = {{LUO, Siao Chung/B-8243-2009}},
Unique-ID = {{ISI:000244959100004}},
}

@article{ ISI:000184693200010,
Author = {Luo, SC and Chew, YT and Ng, YT},
Title = {{Characteristics of square cylinder wake transition flows}},
Journal = {{PHYSICS OF FLUIDS}},
Year = {{2003}},
Volume = {{15}},
Number = {{9}},
Pages = {{2549-2559}},
Month = {{SEP}},
Abstract = {{The wake transition regime in square cylinder flow is investigated
   experimentally. Mode A and B transitions similar to those captured in
   circular cylinder flows are found to exist in this regime and by using
   dye- and laser-induced fluorescence visualization, the spanwise and
   streamwise vortex structures are captured. Upon comparison with their
   corresponding modes in circular cylinder flows, some differences are
   noted. Most notably, the critical Reynolds numbers at which Mode A and B
   occur for square cylinder flows were estimated to be approximately 160
   and 200, respectively, and are lower than those found in circular
   cylinder flows, which are generally agreed to be approximately 188-190
   and 230-260, respectively. Also, the spanwise wavelengths for the two
   modes in square cylinder flows (5.2 D(s) and 1.2 D(s) for Modes A and B,
   respectively) are longer than their counterparts in circular cylinder
   flows (3-4D(o) and 0.8-1D(o), respectively). Furthermore, by using a hot
   wire to measure the shedding frequency, it was found that the Mode A
   transition here does not exhibit a hysteresis phenomenon, which is
   unlike the case in circular cylinder flows. The Mode A to B transition
   here is also not associated with a sudden increase in Strouhal number,
   which is again unlike the corresponding situation in circular cylinder
   flows. However, the vortical structures are noted to be similar between
   the corresponding modes for the two bluff body shapes, and hence the
   formation mechanism can be deemed to be similar. (C) 2003 American
   Institute of Physics.}},
DOI = {{10.1063/1.1596413}},
ISSN = {{1070-6631}},
ResearcherID-Numbers = {{LUO, Siao Chung/B-8243-2009}},
Unique-ID = {{ISI:000184693200010}},
}

@article{ ISI:000404204500004,
Author = {Mahir, Necati},
Title = {{Three dimensional heat transfer from a square cylinder at low Reynolds
   numbers}},
Journal = {{INTERNATIONAL JOURNAL OF THERMAL SCIENCES}},
Year = {{2017}},
Volume = {{119}},
Pages = {{37-50}},
Month = {{SEP}},
Abstract = {{Three-dimensional unsteady flow and heat transfer from an isothermal
   square cylinder subjected to crossflow of air is numerically
   investigated. The governing continuity, momentum and energy equations
   are solved using implicit fractional step method. The first order
   spatial derivatives are discretized using a third-order upwind scheme
   while the second order derivatives from the viscous terms are
   discretized by central-difference formula. The momentum equations are
   solved separately using Crank-Nicholson time stepping method. The
   Poisson type equations are solved using Jacobi method with Chebyshev
   acceleration procedure.
   The heat transfer characteristics of a square cylinder subjected cross
   flow of air and the three dimensionality of the flow and its effects are
   assessed. Three dimensional instantaneous iso-temperature surfaces and
   in the wake region and local Nusselt number variations on the cylinder
   surfaces along z-axis were provided. The time histories of the Nusselt
   numbers at the cylinder surfaces are obtained. Also instantaneous and
   mean deviation of the local Nusselt numbers on the cylinder surfaces
   both in spanwise direction and x-y plane are provided for Re = 185 and
   250 which are representative of typical A-mode and B-mode vortex
   structures in spanwise direction respectively. (C) 2017 Elsevier Masson
   SAS. All rights reserved.}},
DOI = {{10.1016/j.ijthermalsci.2017.04.031}},
ISSN = {{1290-0729}},
EISSN = {{1778-4166}},
ResearcherID-Numbers = {{Mahir, Necati/AAF-9932-2020}},
ORCID-Numbers = {{Mahir, Necati/0000-0003-1877-8075}},
Unique-ID = {{ISI:000404204500004}},
}

@article{ ISI:A1992HA79100005,
Author = {KELKAR, KM and PATANKAR, SV},
Title = {{NUMERICAL PREDICTION OF VORTEX SHEDDING BEHIND A SQUARE CYLINDER}},
Journal = {{INTERNATIONAL JOURNAL FOR NUMERICAL METHODS IN FLUIDS}},
Year = {{1992}},
Volume = {{14}},
Number = {{3}},
Pages = {{327-341}},
Month = {{FEB 15}},
Abstract = {{It is common knowledge that flow around bluff bodies exhibits
   oscillatory behaviour. The aim of the present study is to compute the
   steady two-dimensional flow around a square cylinder at different
   Reynolds numbers and to determine the onset of unsteadiness through a
   linear stability analysis of the steady flow. Stability of the steady
   flow to small two-dimensional perturbations is analysed by computing the
   evolution of these perturbations. An analysis of various time-stepping
   techniques is carried out to select the most appropriate technique for
   predicting the growth of the perturbations and hence the stability of
   the flow. The critical Reynolds number is determined from the growth
   rate of the perturbations. Computations are then made for periodic
   unsteady flow at a Reynolds number above the critical value. The
   predicted Strouhal number agrees well with experimental data. Heat
   transfer from the cylinder is also studied for the unsteady laminar
   flow.}},
DOI = {{10.1002/fld.1650140306}},
ISSN = {{0271-2091}},
Unique-ID = {{ISI:A1992HA79100005}},
}

@article{ ISI:000424017600041,
Author = {Bai, Honglei and Alam, Md. Mahbub},
Title = {{Dependence of square cylinder wake on Reynolds number}},
Journal = {{PHYSICS OF FLUIDS}},
Year = {{2018}},
Volume = {{30}},
Number = {{1}},
Month = {{JAN}},
Abstract = {{The wake of a square cylinder is investigated for Reynolds number Re <
   10(7). Two-dimensional (2D) laminar simulation and three-dimensional
   (3D) large-eddy simulation are conducted at Re <= 1.0 x 10(3), while
   experiments of hotwire, particle image velocimetry, and force
   measurements are carried out at a higher Re range of 1.0 x 10(3) < Re <
   4.5 x 10(4). Furthermore, data covering a wide Re range, from 10(0) to
   10(7), in the literature are comprehensively collected for discussion
   and comparison purposes. The dependence on Re of the recirculation
   bubble size or vortex formation length, wake width, shear-layer
   transition, time-mean drag force, and Strouhal number is discussed in
   detail, revealing five flow regimes, each having distinct variations of
   the above parameters. With increasing Re, while the streamwise
   recirculation size enlarges at Re < 50 (steady flow regime), the vortex
   formation length reduces at 50 < Re < 1.6 x 10(2) (laminar flow regime),
   remains unchanged at 1.6 x 10(2) < Re < 2.2 x 10(2) (2D-to-3D transition
   flow regime), and decreases at 2.2 x 10(2) < Re < 1 x 10(3) (shear layer
   transition I regime), approaching asymptotically a constant at Re > 1.0
   x 10(3) (shear layer transition II regime). Meanwhile, the wake width
   decreases with Re in the laminar flow regime, grows in 2D-to-3D
   transition and shear layer transition I regimes, and levels off in the
   shear layer transition II regime. The narrowest wake width is identified
   in the 2D-to-3D transition flow regime, corresponding to a minimum
   time-mean drag force and a largest Strouhal number. With increasing Re,
   the shear-layer transition length rapidly declines in the shear layer
   transition I regime where the transition occurs downstream of the
   trailing corner of the cylinder. On the other hand, it slowly tapers off
   in the shear layer transition II regime where the transition takes place
   upstream of the trailing corner. An extensive comparison is made between
   the dependence on Re of a circular cylinder wake and a square cylinder
   wake, with their distinct natures highlighted. Published by AIP
   Publishing.}},
DOI = {{10.1063/1.4996945}},
Article-Number = {{015102}},
ISSN = {{1070-6631}},
EISSN = {{1089-7666}},
ResearcherID-Numbers = {{Alam, Mahbub/G-3573-2011
   }},
ORCID-Numbers = {{Alam, Mahbub/0000-0001-7937-8556
   Bai, Honglei/0000-0002-3516-8132}},
Unique-ID = {{ISI:000424017600041}},
}

### SQUARE CYLINDER IN UNIFORM SHEAR

@article{ ISI:000296974700003,
Author = {Lankadasu, A. and Vengadesan, S.},
Title = {{Shear effect on square cylinder wake transition characteristic}},
Journal = {{INTERNATIONAL JOURNAL FOR NUMERICAL METHODS IN FLUIDS}},
Year = {{2011}},
Volume = {{67}},
Number = {{9}},
Pages = {{1115-1134}},
Month = {{NOV 30}},
Abstract = {{The transition of square cylinder wake flow from two-dimensional (2-D)
   to three-dimensional (3-D) when inflow is subjected to linear shear is
   examined numerically. The value of the non-dimensional shear parameter
   (K) considered in this study are 0.0, 0.1, and 0.2. The range of
   Reynolds number (Re) defined based on the centerline velocity and
   cylinder width is from Re = 150 to 700. The transition of the wake flow
   from 2-D laminar to 3-D is marked by streamwise vortical structures.
   Unlike in uniform flow, in shear flow the transition is characterized by
   single mode of spanwise wavelength. The critical Reynolds number
   (Re-crit), at which the transition from 2-D to 3-D occurs, is less in
   case of shear flow. The magnitude of the mean lift coefficient increases
   with increasing shear parameter on the positive side. The strength of
   the Karman vortices on the top side is higher and on the bottom side is
   lower when compared with the same in the uniform flow. Copyright (C)
   2010 John Wiley \& Sons, Ltd.}},
DOI = {{10.1002/fld.2408}},
ISSN = {{0271-2091}},
EISSN = {{1097-0363}},
ResearcherID-Numbers = {{S, vengadesan/B-6723-2013
   }},
ORCID-Numbers = {{S, Vengadesan/0000-0001-5008-5127}},
Unique-ID = {{ISI:000296974700003}},
}

@article{ ISI:000269960700009,
Author = {Lankadasu, A. and Vengadesan, S.},
Title = {{Influence of inlet shear on the 3-D flow past a square cylinder at
   moderate Reynolds number}},
Journal = {{JOURNAL OF FLUIDS AND STRUCTURES}},
Year = {{2009}},
Volume = {{25}},
Number = {{5}},
Pages = {{889-896}},
Month = {{JUL}},
Abstract = {{Unsteady three-dimensional (3-D) numerical simulations of linear shear
   flow past a square cylinder at moderate Reynolds number (Re = 200) are
   performed. The shear parameter (K) considered in this study is varied as
   0.0, 0.1, and 0.2. For the uniform flow (K = 0.0) case, the chosen Re
   falls in the transition Reynolds number range. The low frequency force
   pulsations of square cylinder transition phenomena are observed to
   decrease with increasing shear parameter. The evolution of streamwise
   vortical structures indicates a mode A spanwise instability in the
   uniform flow. Unlike in uniform flow, mixed mode A and mode B spanwise
   instability is observed in the case of a shear flow. The autocorrelation
   function of the lift and the drag coefficients is improved for any
   particular separation distance with increasing K. (c) 2009 Elsevier Ltd.
   All rights reserved.}},
DOI = {{10.1016/j.jfluidstructs.2009.04.003}},
ISSN = {{0889-9746}},
ResearcherID-Numbers = {{S, vengadesan/B-6723-2013
   }},
ORCID-Numbers = {{S, Vengadesan/0000-0001-5008-5127}},
Unique-ID = {{ISI:000269960700009}},
}

@article{ ISI:000258251600016,
Author = {Lankadasu, A. and Vengadesan, S.},
Title = {{Onset of vortex shedding in planar shear flow past a square cylinder}},
Journal = {{INTERNATIONAL JOURNAL OF HEAT AND FLUID FLOW}},
Year = {{2008}},
Volume = {{29}},
Number = {{4}},
Pages = {{1054-1059}},
Month = {{AUG}},
Abstract = {{Incompressible linear shear flow across a square cylinder is numerically
   analyzed by solving unsteady 2-D Navier-Stokes equations. Simulations
   are carried out for three sets of shear parameters, 0.0, 0.1 and 0.2 and
   two sets of solid blockage ratios, 6.25\% and 10\%. The aim of the
   present simulations is to find out the influence of shear on the onset
   of periodic time dependent flow, which is observed using time varying
   lift coefficient. With increasing shear, the critical Reynolds number,
   at which flow becomes time dependent, is reduced. The mean drag
   coefficient decreases either with increasing shear for a particular
   Reynolds number or with increasing Reynolds number for a particular
   shear parameter. (C) 2008 Elsevier Inc. All rights reserved.}},
DOI = {{10.1016/j.ijheatfluidflow.2008.02.016}},
ISSN = {{0142-727X}},
ResearcherID-Numbers = {{S, vengadesan/B-6723-2013
   }},
ORCID-Numbers = {{S, Vengadesan/0000-0001-5008-5127}},
Unique-ID = {{ISI:000258251600016}},
}

@article{ ISI:000531022400010,
Author = {Kumar, Atendra and Ray, Rajendra K.},
Title = {{A Structural Bifurcation Analysis of Flow Phenomenon for Shear Flow Past
   an Inclined Square Cylinder: Application to 2D Unsteady Separation}},
Journal = {{FLUID DYNAMICS}},
Year = {{2020}},
Volume = {{55}},
Number = {{3}},
Pages = {{391-406}},
Month = {{MAY}},
Abstract = {{A structural bifurcation analysis of an incompressible two-dimensional
   (2D) shear flow past an inclined square cylinder by considering
   topological properties of flow is done in this paper. We have shown how
   the flow separation leads to complex structure at a time from a point by
   using this analysis. The streamfunction-vorticity (\textbackslash{})
   formulation of Navier-Stokes (N-S) equations in Cartesian coordinates is
   solved using a higher order compact (HOC) finite difference scheme.
   Through this analysis, we capture the exact locations of first and
   second bifurcation points with appropriate non-dimensional time of their
   occurrences for initial stages as well as fully developed flow. The flow
   field is mainly influenced by Reynolds number, Re, and shear rate,. It
   is shown that the first and second bifurcations developed within a very
   small time difference from the upper and lower downstream edges of the
   cylinder up to = 0.1. Numerical simulations are carried out for Re =
   100, 185 with values range from 0 to 0.4. The purpose of the present
   study is to elaborate on the influence of shear parameter on flow
   properties. The temporal behavior of vortex formation and relevant
   streakline patterns are scrutinized for all parameter values. Occurrence
   of multiple separations is demonstrated in detail by varying for both
   initial and fully developed flows. Comparisons with previous results in
   the literature clearly verify the accuracy and validity of the present
   work.}},
DOI = {{10.1134/S0015462820030076}},
ISSN = {{0015-4628}},
EISSN = {{1573-8507}},
Unique-ID = {{ISI:000531022400010}},
}

@article{ ISI:000409227500034,
Author = {Ray, Rajendra K. and Kumar, Atendra},
Title = {{Numerical study of shear rate effect on unsteady flow separation from
   the surface of the square cylinder using structural bifurcation analysis}},
Journal = {{PHYSICS OF FLUIDS}},
Year = {{2017}},
Volume = {{29}},
Number = {{8}},
Month = {{AUG}},
Abstract = {{In this paper, an incompressible two-dimensional shear flow past a
   square cylinder problem is investigated numerically using a higher order
   compact finite difference scheme. Simulations are presented for three
   sets of Reynolds numbers, 100, 200, and 500, with various shear
   parameter (K) values ranging from 0.0 to 0.4. The purpose of the present
   study is to elaborate the influence of shear rate on the vortex shedding
   phenomenon behind the square cylinder. The results presented here show
   that the vortex shedding phenomenon strongly depends on Re as well as K.
   The strength and size of vortices shed behind the cylinder vary as a
   function of Re and K. When K is larger than a critical value, the vortex
   shedding phenomenon has completely disappeared depending on the Reynolds
   number. Apart from the numerical study, a thorough theoretical
   investigation has been done by using a topology based structural
   bifurcation analysis for unsteady flow separations from the walls of the
   cylinder. Through this analysis, we study the exact locations of the
   bifurcation points associated with secondary and tertiary vortices with
   appropriate non-dimensional time of occurrence. To the best of our
   knowledge, this is the first time, a topological aspect based structural
   bifurcation analysis has been done to understand the vortex shedding
   phenomenon and flow separation for this problem. Published by AIP
   Publishing.}},
DOI = {{10.1063/1.4996229}},
Article-Number = {{083604}},
ISSN = {{1070-6631}},
EISSN = {{1089-7666}},
ResearcherID-Numbers = {{Ray, Rajendra K./AAJ-5574-2020
   kumar, atendra/L-3691-2019}},
Unique-ID = {{ISI:000409227500034}},
}

@inproceedings{ ISI:000380489100015,
Author = {Kumar, Atendra and Ray, Rajendra K.},
Editor = {{Srinivasacharya, D}},
Title = {{Numerical Study of Shear Flow Past a Square Cylinder at Reynolds Numbers
   100, 200}},
Booktitle = {{INTERNATIONAL CONFERENCE ON COMPUTATIONAL HEAT AND MASS TRANSFER
   (ICCHMT) - 2015}},
Series = {{Procedia Engineering}},
Year = {{2015}},
Volume = {{127}},
Pages = {{102-109}},
Note = {{International Conference on Computational Heat and Mass Transfer-2015,
   Warangal, INDIA, NOV 30-DEC 02, 2015}},
Abstract = {{A numerical study of two-dimensional incompressible shear flow past a
   square cylinder is presented in this paper. Numerical simulations are
   performed using the recently developed higher order compact (HOC) scheme
   for K = 0.0, 0.1 for Re = 100, 200, where Re is the Reynolds number and
   K is the shear rate based on cylinder side. We investigate the effect of
   shear rate on the vortex shedding phenomenon in terms of stream function
   and vorticity contours, lift and drag coefficients employed on the
   cylinder and corresponding power spectra. The results presented here
   show that the vortex shedding phenomenon strongly depends on the
   Reynolds number as well as on the shear rate. In general, average drag
   coefficient decreases with increase in the shear rate for fixed Re and
   for K = 0.0 - 0.1, this change is negligible. In contrary to shear flow
   around circular cylinder, Strouhal number for flow past square cylinder
   decreases with increase in K. (C) 2015 The Authors. Published by
   Elsevier Ltd.}},
DOI = {{10.1016/j.proeng.2015.11.432}},
ISSN = {{1877-7058}},
ResearcherID-Numbers = {{Ray, Rajendra K./AAJ-5574-2020
   kumar, atendra/L-3691-2019}},
Unique-ID = {{ISI:000380489100015}},
}

@article{ ISI:000071457600004,
Author = {Hwang, RR and Sue, YC},
Title = {{Numerical simulation of shear effect on vortex shedding behind a square
   cylinder}},
Journal = {{INTERNATIONAL JOURNAL FOR NUMERICAL METHODS IN FLUIDS}},
Year = {{1997}},
Volume = {{25}},
Number = {{12}},
Pages = {{1409-1420}},
Month = {{DEC 30}},
Abstract = {{This paper is concerned with the numerical simulation of the flow
   structure around a square cylinder in a uniform shear how. The
   calculations were conducted by solving the unsteady 2D Navier-Stokes
   equations with a finite difference method. The effect of the shear
   parameter K of the approaching flow on the vortex-shedding Strouhal
   number and the force coefficients acting on the square cylinder is
   investigated in the range K=0.0-0.25 at various Reynolds numbers from
   500 to 1500. The computational results are compared with some existing
   experimental data and previous studies. The effect of shear rate on the
   Strouhal number and the force acting on the cylinder has a tendency to
   reduce the oscillation. The Strouhal number, mean drag and amplitude of
   the fluctuating force tend to decrease as the shear rate increases, but
   show no significant change at low shear rate. Increasing the Reynolds
   number decreases the Strouhal number and increases the force acting on
   the cylinder. At high shear rate the shedding frequencies of the
   fluctuating drag and lift coefficients are identical. (C) 1997 John
   Wiley \& Sons, Ltd.}},
DOI = {{10.1002/(SICI)1097-0363(19971230)25:12<1409::AID-FLD622>3.3.CO;2-E}},
ISSN = {{0271-2091}},
Unique-ID = {{ISI:000071457600004}},
}

@article{ ISI:A1993MQ53900011,
Author = {AYUKAWA, K and OCHI, J and KAWAHARA, G and HIRAO, T},
Title = {{EFFECTS OF SHEAR RATE ON THE FLOW AROUND A SQUARE CYLINDER IN A UNIFORM
   SHEAR-FLOW}},
Journal = {{JOURNAL OF WIND ENGINEERING AND INDUSTRIAL AERODYNAMICS}},
Year = {{1993}},
Volume = {{50}},
Number = {{1-3}},
Pages = {{97-106}},
Month = {{DEC}},
Note = {{2nd International Colloquium on Bluff Body Aerodynamics and its
   Applications (BBAA2), MELBOURNE, AUSTRALIA, DEC 07-10, 1992}},
Abstract = {{This paper is concerned with the numerical simulation of the flow around
   a square cylinder in a uniform shear flow. In the simulation, the flow
   is assumed to be the super-position of a potential flow, which consists
   of the system of vortex filaments representing approximately the square
   cylinder and the shear layer originating from the separation at the
   comers of the cylinder, on the incident uniform shear flow. The effect
   of shear rate on the Strouhal number and the force acting on the
   cylinder is fairly small within the extent of our simulation, while the
   flow pattern is affected largely by the shear rate. At high shear rate,
   von Karman's vortex street is broken down and it seems that the flow
   pattern far down stream tends to be similar at any instant.}},
DOI = {{10.1016/0167-6105(93)90065-V}},
ISSN = {{0167-6105}},
Unique-ID = {{ISI:A1993MQ53900011}},
}
The simulation using the &screte vortex model successfully replesented tile unst('ad) flow pattern around a square cylinder in the umform shear flow The effect of ~hear rate on the Strouhal number and the force acting on the cyhnder x~ fairly small within the extent of our simulation, while the flow pattern is affected largely by the shear late At high shear rate, yon Karman's vortex street is broken down and at seems that the flow pattern far downstream tends to be samilar at any instant.
Ayukawa,K et al_ : "Rectangular Cylinder in a Shear Flow" Trans JSME ,51-472
(1985) 3887
Ayukawa,K. et al: "Numerical simulation on the flow around a rectangular cylinder in a uniform shear flow" Proc. 2nd KSME-JSME Flmd Engineering Conf_ Vol 1 (1990) 446

@article{ ISI:000336775700004,
Author = {Cao, Shuyang and Zhou, Qiang and Zhou, Zhiyong},
Title = {{Velocity shear flow over rectangular cylinders with different side
   ratios}},
Journal = {{COMPUTERS \& FLUIDS}},
Year = {{2014}},
Volume = {{96}},
Pages = {{35-46}},
Month = {{JUN 13}},
Abstract = {{Large Eddy Simulation (LES) is carried out to investigate the velocity
   shear flow over rectangular cylinders with different side ratios of B/D=
   1,5 and 8 (B: breadth of the cylinder, D: depth of the cylinder). The
   shear rate is expressed by a dimensionless shear parameter, defined by
   the oncoming velocity gradient, the cylinder thickness and the upstream
   velocity at the center plane of the cylinder. The Reynolds number based
   on the cylinder depth and the upstream velocity at the center plane of
   the cylinder is 22,000. Particular attention is devoted to variations
   with side ratio of shear flow and aerodynamic forces acting on the
   rectangular cylinders. It is shown that the side-ratio-dependent
   Strouhal number remains almost unchanged with shear parameter. The shear
   flow patterns around the rectangular cylinders vary with side ratio,
   resulting in a side-ratio-dependent aerodynamic force. An interesting
   finding is that the lift forces on the rectangular cylinders with B/D =
   5 and 8 act from the high-velocity side to the low-velocity side, while
   for BID = 1 they act from the low-velocity side to the high-velocity
   side. The stagnation point moves to the high-velocity side almost
   linearly with shear parameter for all investigated side ratios, implying
   that the movement of stagnation point to the high-velocity side is an
   inherent behavior in shear flow. In addition, the unsteady flow
   structures and the mechanism for the change of aerodynamic force with
   side ratio in shear flows are investigated. (C) 2014 Elsevier Ltd. All
   rights reserved.}},
DOI = {{10.1016/j.compfluid.2014.03.002}},
ISSN = {{0045-7930}},
EISSN = {{1879-0747}},
ORCID-Numbers = {{, Qiang/0000-0003-3031-453X}},
Unique-ID = {{ISI:000336775700004}},
}

@article{ ISI:000300438000012,
Author = {Cao, Shuyang and Ge, Yaojun and Tamura, Yukio},
Title = {{Shear Effects on Flow past a Square Cylinder at Moderate Reynolds
   Numbers}},
Journal = {{JOURNAL OF ENGINEERING MECHANICS}},
Year = {{2012}},
Volume = {{138}},
Number = {{1}},
Pages = {{116-123}},
Month = {{JAN}},
Abstract = {{Direct numerical simulation (DNS) and large eddy simulation (LES) with a
   dynamic Smagorinsky subgrid model are performed to investigate the flow
   past a square cylinder under the influence of velocity shear at the
   inlet at moderate Reynolds numbers (R = 150-1,000). The shear rate is
   expressed by a dimensionless shear parameter beta, which is based on the
   velocity gradient, side length of the cylinder, and upstream velocity at
   the center plane of the cylinder. Shear parameter varies from 0 to 0.2
   in this study. Several Reynolds numbers are considered to study the
   Reynolds number dependence and the Strouhal number were found to have no
   significant variation with the shear parameter. The peak frequency of
   drag coefficient fluctuation becomes identical with that of the lift
   force coefficient when beta > 0.1. The vortices on the low-velocity side
   disappear in the far wake under the strong shear condition. The
   stagnation point moves to the high-velocity side and the movement
   increases with an increase in shear parameter. An interesting finding is
   that the lift force acts from the low-velocity to the high-velocity
   side, which is opposite to the case of a circular cylinder under the
   same inflow situation, whereas the drag force shows little variation
   with shear parameter. DOI: 10.1061/(ASCE)EM.1943-7889.0000309. (C) 2012
   American Society of Civil Engineers.}},
DOI = {{10.1061/(ASCE)EM.1943-7889.0000309}},
ISSN = {{0733-9399}},
EISSN = {{1943-7889}},
ResearcherID-Numbers = {{Tamura, Yukio/X-4445-2019}},
Unique-ID = {{ISI:000300438000012}},
}

### CIRCULAR CYLINDER QP MODE

@article{ ISI:000227075100016,
Author = {Blackburn, HM and Marques, F and Lopez, JM},
Title = {{Symmetry breaking of two-dimensional time-periodic wakes}},
Journal = {{JOURNAL OF FLUID MECHANICS}},
Year = {{2005}},
Volume = {{522}},
Pages = {{395-411}},
Month = {{JAN 10}},
Abstract = {{A number of two-dimensional time-periodic flows, for example the Karman
   street wake of a symmetrical bluff body such as a circular cylinder,
   possess a spatio-temporal symmetry: a combination of evolution by half a
   period in time and a spatial reflection leaves the flow invariant.
   Floquet analyses for the stability of these flows to three-dimensional
   perturbations have in the past been based on the Poincare map, without
   attempting to exploit the spatio-temporal symmetry. Here, Floquet
   analysis based on the half-period-flip map provides a comprehensive
   interpretation of the symmetry-breaking bifurcations.}},
DOI = {{10.1017/S0022112004002095}},
ISSN = {{0022-1120}},
ResearcherID-Numbers = {{Lopez, Juan M./M-9216-2019
   Lopez, Juan/C-3572-2008
   Marques, Francisco/C-4767-2008
   Blackburn, Hugh M/C-5898-2008
   Marques, Francisco/N-1375-2019}},
ORCID-Numbers = {{Lopez, Juan M./0000-0002-4580-6505
   Marques, Francisco/0000-0003-4921-9495
   Blackburn, Hugh M/0000-0003-3469-5237
   }},
Unique-ID = {{ISI:000227075100016}},
}

@article{ ISI:000184104100002,
Author = {Blackburn, HM and Lopez, JM},
Title = {{On three-dimensional quasiperiodic Floquet instabilities of
   two-dimensional bluff body wakes}},
Journal = {{PHYSICS OF FLUIDS}},
Year = {{2003}},
Volume = {{15}},
Number = {{8}},
Pages = {{L57-L60}},
Month = {{AUG}},
Abstract = {{Previous studies dealing with Floquet secondary stability analysis of
   the wakes of circular and square cross-section cylinders have shown that
   there are two synchronous instability modes, with long (mode A) and
   short (mode B) spanwise wavelengths. At intermediate wavelengths another
   mode arises, which reaches criticality at Reynolds numbers higher than
   modes A or B. Here we concentrate on these intermediate-wave number
   modes for the wakes of circular and square cylinders. It is found that
   in both cases these modes possess complex-conjugate pair Floquet
   multipliers, and can be combined to produce either standing or traveling
   waves. Both these states are quasiperiodic. (C) 2003 American Institute
   of Physics.}},
DOI = {{10.1063/1.1591771}},
ISSN = {{1070-6631}},
ResearcherID-Numbers = {{Lopez, Juan M./M-9216-2019
   Lopez, Juan/C-3572-2008
   Blackburn, Hugh M/C-5898-2008}},
ORCID-Numbers = {{Lopez, Juan M./0000-0002-4580-6505
   Blackburn, Hugh M/0000-0003-3469-5237}},
Unique-ID = {{ISI:000184104100002}},
}

@article{ ISI:000230633700049,
Author = {Cheng, M and Tan, SHN and Hung, KC},
Title = {{Linear shear flow over a square cylinder at low Reynolds number}},
Journal = {{PHYSICS OF FLUIDS}},
Year = {{2005}},
Volume = {{17}},
Number = {{7}},
Month = {{JUL}},
Abstract = {{A linear shear incompressible flow over a square cylinder at a Reynolds
   number of 100 is investigated using the lattice Boltzmann method. The
   shear rate K ranges from 0 to 0.5. The influence of shear rate on the
   frequency of vortex shedding from the cylinder, the lift, and the drag
   forces exerted on the cylinder is determined together with the flow
   patterns around the cylinder. The computational results not only confirm
   the suppression effect of the shear flow on vortex shedding from the
   cylinder but also reveal some basic features of the flow evolution with
   K. (c) 2005 American Institute of Physics.}},
DOI = {{10.1063/1.1953727}},
Article-Number = {{078103}},
ISSN = {{1070-6631}},
Unique-ID = {{ISI:000230633700049}},
}

@article{ ISI:000244959100003,
Author = {Cheng, M. and Whyte, D. S. and Lou, J.},
Title = {{Numerical simulation of flow around a square cylinder in uniform-shear
   flow}},
Journal = {{JOURNAL OF FLUIDS AND STRUCTURES}},
Year = {{2007}},
Volume = {{23}},
Number = {{2}},
Pages = {{207-226}},
Month = {{FEB}},
Abstract = {{This paper presents results obtained from a numerical simulation of a
   two-dimensional (2-D) incompressible linear shear flow over a square
   cylinder. Numerical simulations are performed, using the lattice
   Boltzmann method, in the ranges of 50 <= Re <= 200 and 0 <= K <= 0.5,
   where Re and K are the Reynolds number and the shear rate, respectively.
   The effect of the shear rate on the frequency of vortex shedding from
   the cylinder, and the lift and drag forces exerted on the cylinder are
   quantified together with the flow patterns around the cylinder. The
   present results show that vortex structure behind the cylinder is
   strongly dependant on both the shear rate and Reynolds number. When Re =
   50, a small K can disturb the steady state and cause an alternative
   vortex shedding with uneven intensity. In contrast, a large value of K
   will suppress the vortex shedding from the cylinder. When Re > 50, the
   differences in the strength and size of vortices shed from the upper and
   lower sides of the cylinder become more pronounced as K increases.
   Vortex shedding disappears when K is larger than a critical value, which
   depends on Re. The flow patterns around the cylinder for different Re
   tend towards self-similarity with increasing K. The lift and drag forces
   exerted on the cylinder, in general, decrease with increasing K Unlike a
   shear flow past a circular cylinder, the vortex shedding frequency past
   a square cylinder decreases with increasing the shear rate. A
   significant reduction of the drag force occurs in the range 0.15 < K <
   0.3. (c) 2006 Elsevier Ltd. All rights reserved.}},
DOI = {{10.1016/j.jfluidstructs.2006.08.011}},
ISSN = {{0889-9746}},
Unique-ID = {{ISI:000244959100003}},
}

### CIRCULAR CYLINDER IN UNIFORM SHEAR

@article{ ISI:A1992JQ40500027,
Author = {KWON, TS and SUNG, HJ and HYUN, JM},
Title = {{EXPERIMENTAL INVESTIGATION OF UNIFORM-SHEAR FLOW PAST A
   CIRCULAR-CYLINDER}},
Journal = {{JOURNAL OF FLUIDS ENGINEERING-TRANSACTIONS OF THE ASME}},
Year = {{1992}},
Volume = {{114}},
Number = {{3}},
Pages = {{457-460}},
Month = {{SEP}},
Abstract = {{Extensive laboratory experiments were carried out to investigate the
   uniform-shear flow approaching a circular cylinder. The aim was to
   present the Strouhal number (St)- Reynolds number (Re) diagrams over a
   broad range of the shear parameter K (0 less-than-or-equal-to K
   less-than-or-equal-to 0.25) and at higher values of Re (600
   less-than-or-equal-to Re less-than-or-equal-to 1600). An image
   processing technique, in conjunction with flow visualization studies,
   was used to secure more quantitative depictions of vortex shedding from
   the cylinder. The Strouhal number increases with increasing shear
   parameter. The drag coefficient decreases with increasing Re; also, C(d)
   decreases as the shear parameter K increases.}},
DOI = {{10.1115/1.2910053}},
ISSN = {{0098-2202}},
ResearcherID-Numbers = {{Hyun, Jae Min/C-1919-2011
   Sung, Hyung Jin/C-1884-2011}},
ORCID-Numbers = {{Sung, Hyung Jin/0000-0002-4671-3626}},
Unique-ID = {{ISI:A1992JQ40500027}},
}

@article{ ISI:000468944200013,
Author = {Kumar, Atendra and Ray, Rajendra K.},
Title = {{Structural bifurcation analysis of vortex shedding from shear flow past
   circular cylinder}},
Journal = {{COMPUTATIONAL \& APPLIED MATHEMATICS}},
Year = {{2019}},
Volume = {{38}},
Number = {{3}},
Month = {{SEP}},
Abstract = {{In this paper, the unsteady flow separation of two-dimensional (2-D)
   incompressible shear flow past a circular cylinder is studied using
   theoretical structural bifurcation analysis based on topological
   equivalence. The stream function vorticity form of Navier-Stokes (N-S)
   equations in cylindrical polar coordinates are considered as the
   governing equations. Numerical simulations are performed, using
   higher-order compact finite difference scheme (Kalita and Ray J Comput
   Phys 228:5207-5236 2009), for the Reynolds number (Re) 100,200 and shear
   parameter (K) 0.0,0.05,0.1 and 0.2. Through this structural bifurcation
   analysis, the exact location and time of occurrence of bifurcation
   points (flow separation points) associated with primary and secondary
   vortices are studied. In this process, the instantaneous vorticity
   contours and streakline patterns, center-line velocity fluctuation, lift
   and drag coefficients, phase diagram are also studied to confirm the
   theoretical results. Unlike the shear flow past a square cylinder, in
   this case, the structural bifurcation occurs from the downstream surface
   of the circular cylinder for the same Reynolds number. All the computed
   results very efficiently and very accurately reproduce the complex flow
   phenomena. Through this study, many noticeable and interesting results
   for this problem are reported for the first time.}},
DOI = {{10.1007/s40314-019-0895-4}},
Article-Number = {{121}},
ISSN = {{2238-3603}},
EISSN = {{1807-0302}},
ResearcherID-Numbers = {{Ray, Rajendra K./AAJ-5574-2020}},
Unique-ID = {{ISI:000468944200013}},
}

@article{ ISI:A1980LD74800004,
Author = {KIYA, M and TAMURA, H and ARIE, M},
Title = {{VORTEX SHEDDING FROM A CIRCULAR-CYLINDER IN MODERATE-REYNOLDS-NUMBER
   SHEAR-FLOW}},
Journal = {{JOURNAL OF FLUID MECHANICS}},
Year = {{1980}},
Volume = {{101}},
Number = {{DEC}},
Pages = {{721-\&}},
DOI = {{10.1017/S0022112080001899}},
ISSN = {{0022-1120}},
Unique-ID = {{ISI:A1980LD74800004}},
}

@article{ ISI:000237788000006,
Author = {Kang, S.},
Title = {{Uniform-shear flow over a circular cylinder at low Reynolds numbers}},
Journal = {{JOURNAL OF FLUIDS AND STRUCTURES}},
Year = {{2006}},
Volume = {{22}},
Number = {{4}},
Pages = {{541-555}},
Month = {{MAY}},
Abstract = {{The present study has numerically investigated two-dimensional laminar
   flow over a circular cylinder with uniform planar shear, where the
   free-stream velocity varies linearly across the cylinder. Numerical
   simulations using the immersed-boundary method are performed for the
   ranges of 50 <= Re <= 160, 0 <= K <= 0.2, and B = 0.1 and 0.05, where
   Re, K and B are the Reynolds number, the nondimensional shear rate and
   the blockage ratio, respectively. Results show that the flow depends
   significantly on the blockage ratio as well as the Reynolds number and
   shear rate. The vortex-shedding frequency and the mean drag remain
   nearly constant or slightly decrease with increasing shear rate. On the
   other hand, the mean lift is exerted from the side of the higher
   free-stream velocity to that of the lower one, and its magnitude
   increases linearly in proportion to the shear rate. Flow statistics as
   well as instantaneous flow fields are presented to identify the
   characteristics of the uniform-shear flow and then to understand the
   underlying mechanism. (c) 2006 Elsevier Ltd. All rights reserved.}},
DOI = {{10.1016/j.jfluidstructs.2006.02.003}},
ISSN = {{0889-9746}},
Unique-ID = {{ISI:000237788000006}},
}

@article{ ISI:A1972M630600003,
Author = {JORDAN, SK and FROMM, JE},
Title = {{LAMINAR-FLOW PAST A CIRCLE IN A SHEAR-FLOW}},
Journal = {{PHYSICS OF FLUIDS}},
Year = {{1972}},
Volume = {{15}},
Number = {{6}},
Pages = {{972-\&}},
DOI = {{10.1063/1.1694058}},
ISSN = {{1070-6631}},
Unique-ID = {{ISI:A1972M630600003}},
}

@article{ ISI:000281982500001,
Author = {Cao, Shuyang and Ozono, Shigehira and Tamura, Yukio and Ge, Yaojun and
   Kikugawa, Hironori},
Title = {{Numerical simulation of Reynolds number effects on velocity shear flow
   around a circular cylinder}},
Journal = {{JOURNAL OF FLUIDS AND STRUCTURES}},
Year = {{2010}},
Volume = {{26}},
Number = {{5}},
Pages = {{685-702}},
Month = {{JUL}},
Abstract = {{Three-dimensional Direct Numerical Simulation (DNS) and Large Eddy
   Simulation (LES) are performed to investigate the shear effects on flow
   around a circular cylinder at Reynolds numbers of Re = 60-1000. The
   shear parameter, beta, which is based on the velocity gradient, cylinder
   diameter and upstream mean velocity at the center plane of the cylinder,
   varies from 0 to 0.30. Variations of Strouhal number, drag and lift
   coefficients, and unsteady wake structures with shear parameter are
   studied, along with their dependence on Reynolds number. The presented
   simulation provides detailed information for the flow field around a
   circular cylinder in shear flow. This study shows that the Strouhal
   number exhibits no significant variation with shear parameter. The
   stagnation point moves to the high-velocity side almost linearly with
   shear parameter, and this result mainly influences the aerodynamic
   forces acting on a circular cylinder in shear flow. Both the Reynolds
   number and shear parameter influence the movement of the stagnation
   point and separation point. Mode A wake instability is suppressed into
   parallel vortex shedding mode at a certain shear parameter. The lift
   force increases with increasing shear parameter and acts from the
   high-velocity side to the low-velocity side. In addition, a simple
   method to estimate the lift force coefficient in shear flow is provided.
   (C) 2010 Elsevier Ltd. All rights reserved.}},
DOI = {{10.1016/j.jfluidstructs.2010.03.003}},
ISSN = {{0889-9746}},
ResearcherID-Numbers = {{Tamura, Yukio/X-4445-2019}},
Unique-ID = {{ISI:000281982500001}},
}

@article{ ISI:000259340500036,
Author = {Cao, Shuyang and Tamura, Yukio},
Title = {{Flow around a circular cylinder in linear shear flows at subcritical
   Reynolds number}},
Journal = {{JOURNAL OF WIND ENGINEERING AND INDUSTRIAL AERODYNAMICS}},
Year = {{2008}},
Volume = {{96}},
Number = {{10-11, SI}},
Pages = {{1961-1973}},
Month = {{OCT-NOV}},
Note = {{4th International Symposium on Computational Wind Engineering (CWE
   2006), Yokohama, JAPAN, JUL 16-19, 2006}},
Organization = {{Japan Assoc Wind Engn; Tokyo Polytech Univ, 21st Cent COE Program; Int
   Assoc Wind Engn; Architectural Inst Japan; Japan Soc Nat Disaster Sci;
   Japan Soc Snow Engn; Japan Soc Civil Engineers; Japan Soc Fluid Mech;
   Japan Structural Consultants Assoc; Japan Wind Energy Assoc; Meteorol
   Soc Japan; Soc Hearing, Air-Condit \& Sanitary Engineers Japan;
   Visualizat Soc Japan Steel Bridge Engn Assoc; City Yokohama}},
Abstract = {{Vortex shedding and aerodynamic forces around a circular cylinder in
   linear shear flows with its axis normal to the plane of the velocity
   shear profile are investigated numerically and experimentally at
   subcritical Reynolds number. Large eddy simulation using a dynamic
   Smagorinsky subgrid model is performed to supply physical explanations
   of the flow phenomena. The shear parameter beta, which is based on the
   velocity gradient, cylinder diameter and upstream mean velocity at the
   center plane of the cylinder, varies from 0 to 0.27. It is found that
   the Strouhal number shows no significant variation with shear parameter.
   The stagnation point shifts to the high-velocity side and it greatly
   influences the aerodynamic force acting oil the cylinder. There is a
   lift force due to the asymmetrical distribution of pressure around the
   cylinder, and it acts from the high-velocity side to the low-velocity
   side at subcritical Reynolds number. (c) 2008 Elsevier Ltd. All rights
   reserved.}},
DOI = {{10.1016/j.jweia.2008.02.041}},
ISSN = {{0167-6105}},
ResearcherID-Numbers = {{Tamura, Yukio/X-4445-2019}},
Unique-ID = {{ISI:000259340500036}},
}

@article{ ISI:000247096300002,
Author = {Cao, S. and Ozono, S. and Hirano, K. and Tamura, Y.},
Title = {{Vortex shedding and aerodynamic forces on a circular cylinder in linear
   shear flow at subcritical Reynolds number}},
Journal = {{JOURNAL OF FLUIDS AND STRUCTURES}},
Year = {{2007}},
Volume = {{23}},
Number = {{5}},
Pages = {{703-714}},
Month = {{JUL}},
Abstract = {{Vortex shedding and aerodynamic forces on a circular cylinder in a
   linear shear flow with its axis normal to the plane of the velocity
   shear profile at subcritical Reynolds number are investigated
   experimentally. The shear parameter beta, which is based on the velocity
   gradient, cylinder diameter and upstream mean velocity at the center
   plane of the cylinder, varies from 0 to 0.27. The Strouhal number has no
   significant variation with the shear parameter. The time-mean base
   pressure increases and the fluctuating component of the base pressure
   decreases significantly with increasing shear parameter. Vortex shedding
   is suppressed by the velocity shear. Dislocation of the stagnation point
   takes place and this influences the pressure distribution around the
   cylinder together with the velocity shear. A mean lift force arises in
   the shear flow due to asymmetry of the pressure distribution, and it
   acts from the high velocity side to the low velocity side. In addition,
   the lift coefficient increases and the drag coefficient decreases with
   increasing shear parameter. (C) 2007 Elsevier Ltd. All rights reserved.}},
DOI = {{10.1016/j.jfluidstructs.2006.11.004}},
ISSN = {{0889-9746}},
ResearcherID-Numbers = {{Tamura, Yukio/X-4445-2019}},
Unique-ID = {{ISI:000247096300002}},
}

